A space-time tracking algorithm for high occupancy events at future colliders

We propose to explore the potential advantages of a new class of tracking algorithms loosely inspired by the Hough transform concept and where we include the time of arrival of each hit as an additional coordinate to be treated in the same way as a spatial coordinate. A remarkable property of this algorithm is that the execution time is proportional to the total number of hits to be processed, making it particularly attractive for high occupancy situations expected at future colliders. The particular structure of the algorithm also lends itself naturally to parallel hardware implementations which, combined to its intrinsic flexibility, should provide a powerful tool for triggering at future colliders. To probe the effectiveness of the algorithm, we apply it to a quasi-realistic simulated environment of a possible future muon collider experiment and report the performance.

==> figures/plots/Index.txt <==
------ Plot file index ------

1. HTrackNhitsVsEta.png : Number of hits vs eta
2. effVsEta.png : Efficiency vs eta
3. effVsInvPt.png : Efficiency vs 1/PT
4. HSigmaInvPtVsEta.png : sigmaPT/PT^2 Vs. Eta
5. HSigmaInvPtVsInvPt.png : sigmaPT/PT^2 Vs. 1/PT
6. effVsAbsEta.png : Efficiency vs abs(eta)
7. effVsAbsInvPt.png : Efficiency vs abs(1/PT)
8. HSigmaInvPtVsAbsEta.png : sigmaPT/PT^2 Vs. abs(Eta)
9. HSigmaInvPtVsAbsInvPt.png : sigmaPT/PT^2 Vs. abs(1/PT)
10. HSigmaInvPtVsAbsEtaBIB.png : sigmaPT/PT^2 Vs. abs(Eta BIBx1)
11. HSigmaInvPtVsAbsInvPtBIB.png : sigmaPT/PT^2 Vs. abs(1/PT) BIBx1
12. effVsAbsEtaBIB.png : Efficiency Vs. abs(Eta BIBx1)
13. effVsAbsInvPtBIB.png : Efficiency Vs. abs(1/PT) BIBx1
14. HTrackZ0.png : Track origin z position
15. HTrackT0.png : Track origin time
16. HTrackEta.png : Track eta at origin
17. HTrackPhi.png : Track phi at origin
18. HTrackInvPt.png : Track 1/PT
19. DeltaEta.png : Delta eta
20. DeltaPhi.png : Delta phi uncorrected
21. DeltaPhi2.png : Delta phi corrected for PT
22. ExecTime.png : Execution time vs. BIB density
23. HFitChi2.png : Fit Chi Squared


==> figures/plots/IndexMass.txt <==
------ Mass plots file index ------

1. HTrackMass60ps.png : Mass Distribution 60ps
2. HTrackMass20ps.png : Mass Distribution 20ps
3. HTrackMass10ps.png : Mass Distribution 10ps
4. HTrackMass1ps.png : Mass Distribution 1ps

